Expansions of the real field by discrete subgroups of Gl$_n(\mathbb{C})$

Let $\Gamma$ be an infinite discrete subgroup of Gl$_n(\mathbb{C})$. Then either $(\mathbb{R}, <, +, \cdot, \Gamma)$ is interdefinable with $(\mathbb{R}, <, +, \cdot, \lambda^\mathbb{Z})$ for some $\lambda \in \mathbb{R}$, or $(\mathbb{R}, < , +, \cdot, \Gamma)$ defines the set of integers. When $\Gamma$ is not virtually abelian, the second case holds.

==> HW_Bib.txt <==
@book {Erin-thesis,
    AUTHOR = {Caulfield, Erik},
     TITLE = {Classifying expansions of the real field by complex subgroups},
      NOTE = {Thesis (Ph.D.)--UIUC},
 PUBLISHER = {ProQuest LLC, Ann Arbor, MI},
      YEAR = {2018},
   MRCLASS = {Thesis},
}

@book {Tychon-thesis,
    AUTHOR = {Tychonievich, Michael A.},
     TITLE = {Tameness results for expansions of the real field by groups},
      NOTE = {Thesis (Ph.D.)--The Ohio State University},
 PUBLISHER = {ProQuest LLC, Ann Arbor, MI},
      YEAR = {2013},
     PAGES = {65},
      ISBN = {978-1321-51344-8},
   MRCLASS = {Thesis},
  MRNUMBER = {3322030},
}

@article {Grigorchuk,
    AUTHOR = {Grigorchuk, Rostislav and Pak, Igor},
     TITLE = {Groups of intermediate growth: an introduction},
   JOURNAL = {Enseign. Math. (2)},
  FJOURNAL = {L'Enseignement Math\'ematique. Revue Internationale. 2e S\'erie},
    VOLUME = {54},
      YEAR = {2008},
    NUMBER = {3-4},
     PAGES = {251--272},
      ISSN = {0013-8584},
   MRCLASS = {20F69 (20F10 20F50)},
  MRNUMBER = {2478087},
MRREVIEWER = {Goulnara N. Arzhantseva},
}


@incollection {CSV,
    AUTHOR = {Chaudhuri, Swarat and Sankaranarayanan, Sriram and Vardi,
              Moshe Y.},
     TITLE = {Regular real analysis},
 BOOKTITLE = {2013 28th {A}nnual {ACM}/{IEEE} {S}ymposium on {L}ogic in
              {C}omputer {S}cience ({LICS} 2013)},
     PAGES = {509--518},
 PUBLISHER = {IEEE Computer Soc., Los Alamitos, CA},
      YEAR = {2013},
   MRCLASS = {68Q45 (03D78)},
  MRNUMBER = {3323837},
}

@article{Athipat,
	AUTHOR = {Thamrongthanyalak, Athipat},
	TITLE = {Dimensional coincidence does not imply measure theoretic tameness},
	JOURNAL = {Fundamenta Mathematicae},
	VOLUME = {to appear},
	YEAR = {2017}
}

@article {Bele,
    AUTHOR = {Belegradek, Oleg},
     TITLE = {Semi-bounded relations in ordered modules},
   JOURNAL = {J. Symbolic Logic},
  FJOURNAL = {Journal of Symbolic Logic},
    VOLUME = {69},
      YEAR = {2004},
    NUMBER = {2},
     PAGES = {499--514},
      ISSN = {0022-4812},
     CODEN = {JSYLA6},
   MRCLASS = {03C60 (03C10 06F25)},
  MRNUMBER = {2058186},
MRREVIEWER = {Matthias Aschenbrenner},
       DOI = {10.2178/jsl/1082418540},
       URL = {http://dx.doi.org/10.2178/jsl/1082418540},
}

@article {MPP,
    AUTHOR = {Marker, David and Peterzil, Ya'acov and Pillay, Anand},
     TITLE = {Additive reducts of real closed fields},
   JOURNAL = {J. Symbolic Logic},
  FJOURNAL = {The Journal of Symbolic Logic},
    VOLUME = {57},
      YEAR = {1992},
    NUMBER = {1},
     PAGES = {109--117},
      ISSN = {0022-4812},
   MRCLASS = {03C40 (03C60 14P10)},
  MRNUMBER = {1150928},
MRREVIEWER = {Fuxing Shen},
       DOI = {10.2307/2275179},
       URL = {http://dx.doi.org/10.2307/2275179},
}

@article {DMS-Indepedent,
    AUTHOR = {Dolich, Alfred and Miller, Chris and Steinhorn, Charles},
     TITLE = {Expansions of o-minimal structures by dense independent sets},
   JOURNAL = {Ann. Pure Appl. Logic},
  FJOURNAL = {Annals of Pure and Applied Logic},
    VOLUME = {167},
      YEAR = {2016},
    NUMBER = {8},
     PAGES = {684--706},
      ISSN = {0168-0072},
   MRCLASS = {03C64 (03C10 06F20 20F60)},
  MRNUMBER = {3498376},
MRREVIEWER = {Philipp Hieronymi},
       DOI = {10.1016/j.apal.2016.04.003},
       URL = {http://dx.doi.org/10.1016/j.apal.2016.04.003},
}


@article {pont,
    AUTHOR = {Pontryagin, L.S.},
     TITLE = {Sur une hypoth\`ese fondementale de la th\' eorie de la dimension},
   JOURNAL = {Comptes Rendus Acad. Sci. (Paris)},
    VOLUME = {190},
      YEAR = {1930},
     PAGES = {1105--1107},
}


@book {Lou,
    AUTHOR = {van den Dries, Lou},
     TITLE = {Tame topology and o-minimal structures},
    SERIES = {London Mathematical Society Lecture Note Series},
    VOLUME = {248},
 PUBLISHER = {Cambridge University Press, Cambridge},
      YEAR = {1998},
     PAGES = {x+180},
      ISBN = {0-521-59838-9},
   MRCLASS = {03-02 (03C50 03C60 14P10 52-02 54-02 55-02 57-02)},
  MRNUMBER = {1633348},
MRREVIEWER = {O. V. Belegradek},
       DOI = {10.1017/CBO9780511525919},
       URL = {http://dx.doi.org/10.1017/CBO9780511525919},
}


@article {Stein,
    AUTHOR = {Steinhaus, Hugo},
     TITLE = {Sur les distances des points de mesure positive},
   JOURNAL = {Fund. Math.},
  FJOURNAL = {Fundamenta Mathematicae},
    VOLUME = {1},
      YEAR = {1920},
     PAGES = {93--104},
}

@article {EM01,
    AUTHOR = {Edgar, G. A. and Miller, Chris},
     TITLE = {Hausdorff dimension, analytic sets and transcendence},
   JOURNAL = {Real Anal. Exchange},
  FJOURNAL = {Real Analysis Exchange},
    VOLUME = {27},
      YEAR = {2001/02},
    NUMBER = {1},
     PAGES = {335--339},
      ISSN = {0147-1937},
   MRCLASS = {28A05 (03E15 12L12 28A78)},
  MRNUMBER = {1887864},
MRREVIEWER = {Lars Olsen},
}

@article {PSS,
    AUTHOR = {Pillay, Anand and Scowcroft, Philip and Steinhorn, Charles},
     TITLE = {Between groups and rings},
      NOTE = {Quadratic forms and real algebraic geometry (Corvallis, OR,
              1986)},
   JOURNAL = {Rocky Mountain J. Math.},
  FJOURNAL = {The Rocky Mountain Journal of Mathematics},
    VOLUME = {19},
      YEAR = {1989},
    NUMBER = {3},
     PAGES = {871--885},
      ISSN = {0035-7596},
     CODEN = {RMJMAE},
   MRCLASS = {03C60 (03C40 03C45 12L12)},
  MRNUMBER = {1043256},
MRREVIEWER = {Elisabeth Bouscaren},
       DOI = {10.1216/RMJ-1989-19-3-871},
       URL = {http://dx.doi.org/10.1216/RMJ-1989-19-3-871},
}
	

@article {subgab,
    AUTHOR = {Gabrielov, Andrei},
     TITLE = {Complements of subanalytic sets and existential formulas for
              analytic functions},
   JOURNAL = {Invent. Math.},
  FJOURNAL = {Inventiones Mathematicae},
    VOLUME = {125},
      YEAR = {1996},
    NUMBER = {1},
     PAGES = {1--12},
      ISSN = {0020-9910},
     CODEN = {INVMBH},
   MRCLASS = {32B20 (03C62 14P15)},
  MRNUMBER = {1389958},
MRREVIEWER = {Patrice Orro},
       DOI = {10.1007/s002220050066},
       URL = {http://dx.doi.org/10.1007/s002220050066},
}

@article {EffectiveZeckendorf,
    AUTHOR = {Ahlbach, Connor and Usatine, Jeremy and Frougny, Christiane
              and Pippenger, Nicholas},
     TITLE = {Efficient algorithms for {Z}eckendorf arithmetic},
   JOURNAL = {Fibonacci Quart.},
  FJOURNAL = {The Fibonacci Quarterly. The Official Journal of the Fibonacci
              Association},
    VOLUME = {51},
      YEAR = {2013},
    NUMBER = {3},
     PAGES = {249--255},
      ISSN = {0015-0517},
   MRCLASS = {11B39 (11A67 68Q25 68W10)},
  MRNUMBER = {3093678},
MRREVIEWER = {Kantaphon Kuhapatanakul},
}



@article {FM-Sparse,
    AUTHOR = {Friedman, Harvey and Miller, Chris},
     TITLE = {Expansions of o-minimal structures by sparse sets},
   JOURNAL = {Fund. Math.},
  FJOURNAL = {Fundamenta Mathematicae},
    VOLUME = {167},
      YEAR = {2001},
    NUMBER = {1},
     PAGES = {55--64},
      ISSN = {0016-2736},
   MRCLASS = {03C64},
  MRNUMBER = {1816817},
MRREVIEWER = {O. V. Belegradek},
       DOI = {10.4064/fm167-1-4},
       URL = {http://dx.doi.org/10.4064/fm167-1-4},
}
		



@article{WWW,
author = {Wei, Chun and Wen, Shengyou and Wen, Zhixong},
title = {REMARKS ON DIMENSIONS OF CARTESIAN PRODUCT SETS},
journal = {Fractals},
volume = {24},
number = {03},
pages = {1650031},
year = {2016},
doi = {10.1142/S0218348X16500316},
URL = {http://www.worldscientific.com/doi/abs/10.1142/S0218348X16500316},
eprint = {http://www.worldscientific.com/doi/pdf/10.1142/S0218348X16500316}
}

@article {BZ,
    AUTHOR = {Belegradek, Oleg and Zilber, Boris},
     TITLE = {The model theory of the field of reals with a subgroup of the
              unit circle},
   JOURNAL = {J. Lond. Math. Soc. (2)},
  FJOURNAL = {Journal of the London Mathematical Society. Second Series},
    VOLUME = {78},
      YEAR = {2008},
    NUMBER = {3},
     PAGES = {563--579},
      ISSN = {0024-6107},
   MRCLASS = {03C60 (11U09)},
  MRNUMBER = {2456892},
MRREVIEWER = {David A. Pierce},
       DOI = {10.1112/jlms/jdn037},
       URL = {http://dx.doi.org/10.1112/jlms/jdn037},
}
	
@article{ElgotRabin,
author = "Elgot, Calvin C. and Rabin, Michael O.",
fjournal = "Journal of Symbolic Logic",
journal = "J. Symbolic Logic",
month = "06",
number = "2",
pages = "169--181",
publisher = "Association for Symbolic Logic",
title = "Decidability and Undecidability of Extensions of Second (First) Order Theory of (Generalized) Successor",
url = "http://projecteuclid.org/euclid.jsl/1183735416",
volume = "31",
year = "1966"
}



@article {elef1,
    AUTHOR = {Eleftheriou, Pantelis E. and Starchenko, Sergei},
     TITLE = {Groups definable in ordered vector spaces over ordered
              division rings},
   JOURNAL = {J. Symbolic Logic},
  FJOURNAL = {The Journal of Symbolic Logic},
    VOLUME = {72},
      YEAR = {2007},
    NUMBER = {4},
     PAGES = {1108--1140},
      ISSN = {0022-4812},
   MRCLASS = {03C64 (46A40)},
  MRNUMBER = {2371195},
MRREVIEWER = {Jean-Philippe Rolin},
       DOI = {10.2178/jsl/1203350776},
       URL = {http://dx.doi.org/10.2178/jsl/1203350776},
}
		
@article {elef2,
    AUTHOR = {Eleftheriou, Pantelis E.},
     TITLE = {Groups definable in linear o-minimal structures: the
              non-compact case},
   JOURNAL = {J. Symbolic Logic},
  FJOURNAL = {The Journal of Symbolic Logic},
    VOLUME = {75},
      YEAR = {2010},
    NUMBER = {1},
     PAGES = {208--220},
      ISSN = {0022-4812},
   MRCLASS = {03C64},
  MRNUMBER = {2605889},
       DOI = {10.2178/jsl/1264433916},
       URL = {http://dx.doi.org/10.2178/jsl/1264433916},
}

@article {Anashin-auto,
    AUTHOR = {Anashin, V. S.},
     TITLE = {Smooth finitely computable functions are affine, or why
              quantum systems are wave systems},
   JOURNAL = {Dokl. Akad. Nauk},
  FJOURNAL = {Rossi\u\i skaya Akademiya Nauk. Doklady Akademii Nauk},
    VOLUME = {465},
      YEAR = {2015},
    NUMBER = {1},
     PAGES = {11--13},
      ISSN = {0869-5652},
   MRCLASS = {81P68 (68Q12)},
  MRNUMBER = {3496254},
}

@article {Konecny-auto,
    AUTHOR = {Kone\v{c}n\'y, Michal},
     TITLE = {Real functions computable by finite automata using affine
              representations},
      NOTE = {Computability and complexity in analysis (Castle Dagstuhl,
              1999)},
   JOURNAL = {Theoret. Comput. Sci.},
  FJOURNAL = {Theoretical Computer Science},
    VOLUME = {284},
      YEAR = {2002},
    NUMBER = {2},
     PAGES = {373--396},
      ISSN = {0304-3975},
   MRCLASS = {68Q05 (03D60 68Q45)},
  MRNUMBER = {1923906},
       DOI = {10.1016/S0304-3975(01)00095-0},
       URL = {http://dx.doi.org/10.1016/S0304-3975(01)00095-0},
}

@article {Muller-auto,
    AUTHOR = {Muller, Jean-Michel},
     TITLE = {Some characterizations of functions computable in on-line
              arithmetic},
   JOURNAL = {IEEE Trans. Comput.},
  FJOURNAL = {Institute of Electrical and Electronics Engineers.
              Transactions on Computers},
    VOLUME = {43},
      YEAR = {1994},
    NUMBER = {6},
     PAGES = {752--755},
      ISSN = {0018-9340},
   MRCLASS = {68M07},
  MRNUMBER = {1284161},
       DOI = {10.1109/12.286308},
       URL = {http://dx.doi.org/10.1109/12.286308},
}

@book{Rabinovich,
  title={Definability of a field in sufficiently rich incidence systems},
  author={Rabinovich, E.D.},
  series={QMW maths notes},
   year={1993},
  publisher={University of London, Queen Mary and Westfield College, School of Mathematical Sciences}
}

@article{HassonShus,
title={Incidence systems on Cartesian powers of curves},
author={Hasson, Assaf and Sustretov, Dmitry},
journal={Preprint},
year={2017},
}


@article{Grigoriev,
   author = {Grigoriev, Alexei},
    title = {On o-minimality of extensions of $\mathbb{R}$ by restricted generic smooth functions},
  journal = {arXiv:0506109},
    year = {2005},
}

@article {LGal,
    AUTHOR = {Le Gal, Olivier},
     TITLE = {A generic condition implying o-minimality for restricted
              {$C^\infty$}-functions},
   JOURNAL = {Ann. Fac. Sci. Toulouse Math. (6)},
  FJOURNAL = {Annales de la Facult\'e des Sciences de Toulouse. Math\'ematiques.
              S\'erie 6},
    VOLUME = {19},
      YEAR = {2010},
    NUMBER = {3-4},
     PAGES = {479--492},
      ISSN = {0240-2963},
   MRCLASS = {14P10 (03C64 26E40)},
  MRNUMBER = {2790804},
MRREVIEWER = {Chris Miller},
       URL = {http://afst.cedram.org/item?id=AFST_2010__19_3-4_479_0},
}
	


@article {ZGL,
    AUTHOR = {Zaid, Faried Abu and Gr\"adel, Erich and Kaiser, \L ukasz and
              Pakusa, Wied},
     TITLE = {Model-theoretic properties of {$\omega$}-automatic structures},
   JOURNAL = {Theory Comput. Syst.},
  FJOURNAL = {Theory of Computing Systems},
    VOLUME = {55},
      YEAR = {2014},
    NUMBER = {4},
     PAGES = {856--880},
      ISSN = {1432-4350},
   MRCLASS = {03D05 (03C57 68Q45)},
  MRNUMBER = {3259503},
MRREVIEWER = {Zhenhua Duan},
       DOI = {10.1007/s00224-013-9508-6},
       URL = {http://dx.doi.org/10.1007/s00224-013-9508-6},
}
		

@article {PS-Tri,
    AUTHOR = {Peterzil, Ya'acov and Starchenko, Sergei},
     TITLE = {A trichotomy theorem for o-minimal structures},
   JOURNAL = {Proc. London Math. Soc. (3)},
  FJOURNAL = {Proceedings of the London Mathematical Society. Third Series},
    VOLUME = {77},
      YEAR = {1998},
    NUMBER = {3},
     PAGES = {481--523},
      ISSN = {0024-6115},
   MRCLASS = {03C45 (03C40 03C60 12L12)},
  MRNUMBER = {1643405},
MRREVIEWER = {O. V. Belegradek},
       DOI = {10.1112/S0024611598000549},
       URL = {http://dx.doi.org/10.1112/S0024611598000549},
}


@article {HT,
    AUTHOR = {Hieronymi, Philipp and Tychonievich, Michael},
     TITLE = {Interpreting the projective hierarchy in expansions of the
              real line},
   JOURNAL = {Proc. Amer. Math. Soc.},
  FJOURNAL = {Proceedings of the American Mathematical Society},
    VOLUME = {142},
      YEAR = {2014},
    NUMBER = {9},
     PAGES = {3259--3267},
      ISSN = {0002-9939},
   MRCLASS = {03C64},
  MRNUMBER = {3223381},
       DOI = {10.1090/S0002-9939-2014-12023-5},
       URL = {http://dx.doi.org/10.1090/S0002-9939-2014-12023-5},
}

@article {RSW,
    AUTHOR = {Rolin, J.-P. and Speissegger, P. and Wilkie, A. J.},
     TITLE = {Quasianalytic {D}enjoy-{C}arleman classes and o-minimality},
   JOURNAL = {J. Amer. Math. Soc.},
  FJOURNAL = {Journal of the American Mathematical Society},
    VOLUME = {16},
      YEAR = {2003},
    NUMBER = {4},
     PAGES = {751--777},
      ISSN = {0894-0347},
   MRCLASS = {14P15 (03C64 26E10 32S45)},
  MRNUMBER = {1992825},
MRREVIEWER = {Ahmed Srhir},
       DOI = {10.1090/S0894-0347-03-00427-2},
       URL = {http://dx.doi.org/10.1090/S0894-0347-03-00427-2},
}
	

@incollection {Buchi,
    AUTHOR = {B{\"u}chi, J. Richard},
     TITLE = {On a decision method in restricted second order arithmetic},
 BOOKTITLE = {Logic, {M}ethodology and {P}hilosophy of {S}cience ({P}roc.
              1960 {I}nternat. {C}ongr .)},
     PAGES = {1--11},
 PUBLISHER = {Stanford Univ. Press, Stanford, Calif.},
      YEAR = {1962},
   MRCLASS = {02.54},
  MRNUMBER = {0183636 (32 \#1116)},
MRREVIEWER = {R. M. Baer},
}

@article {Frougny,
    AUTHOR = {Frougny, Christiane},
     TITLE = {Representations of numbers and finite automata},
   JOURNAL = {Math. Systems Theory},
  FJOURNAL = {Mathematical Systems Theory. An International Journal on
              Mathematical Computing Theory},
    VOLUME = {25},
      YEAR = {1992},
    NUMBER = {1},
     PAGES = {37--60},
      ISSN = {0025-5661},
     CODEN = {MASTBA},
   MRCLASS = {68Q70 (11A67 11Y16)},
  MRNUMBER = {1139094 (93b:68054)},
MRREVIEWER = {Krassimir Atanassov},
       DOI = {10.1007/BF01368783},
       URL = {http://dx.doi.org/10.1007/BF01368783},
}

@article {Miller-linear,
    AUTHOR = {Miller, Chris},
     TITLE = {Expansions of o-minimal structures on the real field by
              trajectories of linear vector fields},
   JOURNAL = {Proc. Amer. Math. Soc.},
  FJOURNAL = {Proceedings of the American Mathematical Society},
    VOLUME = {139},
      YEAR = {2011},
    NUMBER = {1},
     PAGES = {319--330},
      ISSN = {0002-9939},
     CODEN = {PAMYAR},
   MRCLASS = {03C64 (34A30)},
  MRNUMBER = {2729094},
MRREVIEWER = {Jean-Philippe Rolin},
       DOI = {10.1090/S0002-9939-2010-10506-3},
       URL = {http://dx.doi.org/10.1090/S0002-9939-2010-10506-3},
}

@article {discrete,
    AUTHOR = {Hieronymi, Philipp},
     TITLE = {Defining the set of integers in expansions of the real field
              by a closed discrete set},
   JOURNAL = {Proc. Amer. Math. Soc.},
  FJOURNAL = {Proceedings of the American Mathematical Society},
    VOLUME = {138},
      YEAR = {2010},
    NUMBER = {6},
     PAGES = {2163--2168},
      ISSN = {0002-9939},
     CODEN = {PAMYAR},
   MRCLASS = {03C64 (14P10)},
  MRNUMBER = {2596055 (2011j:03086)},
MRREVIEWER = {Jonathan Kirby},
       DOI = {10.1090/S0002-9939-10-10268-8},
       URL = {http://dx.doi.org/10.1090/S0002-9939-10-10268-8},
}

@article {ivp,
    AUTHOR = {Miller, Chris},
     TITLE = {Expansions of dense linear orders with the intermediate value
              property},
   JOURNAL = {J. Symbolic Logic},
  FJOURNAL = {The Journal of Symbolic Logic},
    VOLUME = {66},
      YEAR = {2001},
    NUMBER = {4},
     PAGES = {1783--1790},
      ISSN = {0022-4812},
     CODEN = {JSYLA6},
   MRCLASS = {03C64},
  MRNUMBER = {1877021 (2003j:03044)},
       DOI = {10.2307/2694974},
       URL = {http://dx.doi.org/10.2307/2694974},
}

@article {LasStein,
    AUTHOR = {Laskowski, Michael C. and Steinhorn, Charles},
     TITLE = {On o-minimal expansions of {A}rchimedean ordered groups},
   JOURNAL = {J. Symbolic Logic},
  FJOURNAL = {The Journal of Symbolic Logic},
    VOLUME = {60},
      YEAR = {1995},
    NUMBER = {3},
     PAGES = {817--831},
      ISSN = {0022-4812},
   MRCLASS = {03C60 (03C45 06F20)},
  MRNUMBER = {1348995},
       DOI = {10.2307/2275758},
       URL = {http://dx.doi.org/10.2307/2275758},
}



@article {BoasWidder,
    AUTHOR = {Boas, Jr., R. P. and Widder, D. V.},
     TITLE = {Functions with positive differences},
   JOURNAL = {Duke Math. J.},
  FJOURNAL = {Duke Mathematical Journal},
    VOLUME = {7},
      YEAR = {1940},
     PAGES = {496--503},
      ISSN = {0012-7094},
   MRCLASS = {27.0X},
  MRNUMBER = {0003436},
MRREVIEWER = {I. J. Schoenberg},
       URL = {http://projecteuclid.org/euclid.dmj/1077492270},
}
		


@article {H-Twosubgroups,
    AUTHOR = {Hieronymi, Philipp},
     TITLE = {Expansions of the ordered additive group of real numbers by two discrete subgroups},
   JOURNAL = {J. Symbolic Logic},
  FJOURNAL = {The Journal of Symbolic Logic},
    VOLUME = {81},
    NUMBER = {3},
     PAGES = {1007-–1027},
      YEAR = {2016},
}

\cite{}

@article {Ost,
    AUTHOR = {Ostrowski, Alexander},
     TITLE = {Bemerkungen zur {T}heorie der {D}iophantischen
              {A}pproximationen},
   JOURNAL = {Abh. Math. Sem. Univ. Hamburg},
  FJOURNAL = {Abhandlungen aus dem Mathematischen Seminar der Universit\"at
              Hamburg},
    VOLUME = {1},
      YEAR = {1922},
    NUMBER = {1},
     PAGES = {77--98},
      ISSN = {0025-5858},
     CODEN = {AMHAAJ},
   MRCLASS = {Contributed Item},
  MRNUMBER = {3069389},
       DOI = {10.1007/BF02940581},
       URL = {http://dx.doi.org/10.1007/BF02940581},
}

@book {RS,
    AUTHOR = {Rockett, Andrew M. and Sz{\"u}sz, Peter},
     TITLE = {Continued fractions},
 PUBLISHER = {World Scientific Publishing Co., Inc., River Edge, NJ},
      YEAR = {1992},
     PAGES = {x+188},
      ISBN = {981-02-1047-7},
   MRCLASS = {11J70 (11A55 11K50)},
  MRNUMBER = {1188878 (93m:11060)},
MRREVIEWER = {Mary E. Flahive},
       DOI = {10.1142/1725},
       URL = {http://dx.doi.org/10.1142/1725},
}

@inproceedings {weis,
    AUTHOR = {Weispfenning, Volker},
     TITLE = {Mixed real-integer linear quantifier elimination},
 BOOKTITLE = {Proceedings of the 1999 {I}nternational {S}ymposium on
              {S}ymbolic and {A}lgebraic {C}omputation ({V}ancouver, {BC})},
     PAGES = {129--136 (electronic)},
 PUBLISHER = {ACM, New York},
      YEAR = {1999},
   MRCLASS = {03C10 (68W30)},
  MRNUMBER = {1802076 (2002b:03071)},
       DOI = {10.1145/309831.309888},
       URL = {http://dx.doi.org/10.1145/309831.309888},
}

@inproceedings{BRW,
 author = {Boigelot, Bernard and Rassart, St{\'e}phane and Wolper, Pierre},
 title = {On the Expressiveness of Real and Integer Arithmetic Automata (Extended Abstract)},
 booktitle = {Proceedings of the 25th International Colloquium on Automata, Languages and Programming},
 series = {ICALP '98},
 year = {1998},
 isbn = {3-540-64781-3},
 pages = {152--163},
 numpages = {12},
 url = {http://dl.acm.org/citation.cfm?id=646252.686149},
 acmid = {686149},
 publisher = {Springer-Verlag},
 address = {London, UK, UK},
}


@article {Zeckendorf,
    AUTHOR = {Zeckendorf, E.},
     TITLE = {Repr\'esentation des nombres naturels par une somme de nombres
              de {F}ibonacci ou de nombres de {L}ucas},
   JOURNAL = {Bull. Soc. Roy. Sci. Li\`ege},
  FJOURNAL = {Bulletin de la Soci\'et\'e Royale des Sciences de Li\`ege},
    VOLUME = {41},
      YEAR = {1972},
     PAGES = {179--182},
      ISSN = {0037-9565},
   MRCLASS = {10A35},
  MRNUMBER = {0308032 (46 \#7147)},
MRREVIEWER = {L. Carlitz},
}

@book {smor,
    AUTHOR = {Smory{\'n}ski, Craig},
     TITLE = {Logical number theory. {I}},
    SERIES = {Universitext},
      NOTE = {An introduction},
 PUBLISHER = {Springer-Verlag, Berlin},
      YEAR = {1991},
     PAGES = {x+405},
      ISBN = {3-540-52236-0},
   MRCLASS = {03-01 (03Dxx 03F30 11Uxx)},
  MRNUMBER = {1106853 (92g:03001)},
MRREVIEWER = {Bai Ying Shen},
       DOI = {10.1007/978-3-642-75462-3},
       URL = {http://dx.doi.org/10.1007/978-3-642-75462-3},
}
	
@article {HA,
    AUTHOR = {Hieronymi, Philipp and Terry Jr., Alonza},
     TITLE = {Ostrowski numeration systems, addition and finite automata},
   JOURNAL = {Notre Dame J. Formal Logic to appear},
      YEAR = {2016},
}

@article {Sugawa,
    AUTHOR = {Sugawa, Toshiyuki},
     TITLE = {Uniform perfectness of the limit sets of {K}leinian groups},
   JOURNAL = {Trans. Amer. Math. Soc.},
  FJOURNAL = {Transactions of the American Mathematical Society},
    VOLUME = {353},
      YEAR = {2001},
    NUMBER = {9},
     PAGES = {3603--3615 (electronic)},
      ISSN = {0002-9947},
     CODEN = {TAMTAM},
   MRCLASS = {30F40 (30F45)},
  MRNUMBER = {1837250},
MRREVIEWER = {Leonid Potyagailo},
       DOI = {10.1090/S0002-9947-01-02775-1},
       URL = {http://dx.doi.org/10.1090/S0002-9947-01-02775-1},
}


@article {skolem,
    AUTHOR = {Skolem, Thoralf},
     TITLE = {{\"U}ber einige {S}atzfunktionen in der {A}rithmetik},
   JOURNAL = {Skr. Norske Vidensk. Akad., Oslo, Math.-naturwiss. Kl.},
    VOLUME = {7},
      YEAR = {1931},
     PAGES = {1--28},
}


@article {BBB,
    AUTHOR = {Boigelot, Bernard and Brusten, Julien and Bruy{\`e}re,
              V{\'e}ronique},
     TITLE = {On the sets of real numbers recognized by finite automata in
              multiple bases},
   JOURNAL = {Log. Methods Comput. Sci.},
  FJOURNAL = {Logical Methods in Computer Science},
    VOLUME = {6},
      YEAR = {2010},
    NUMBER = {1},
     PAGES = {1:6, 17},
      ISSN = {1860-5974},
   MRCLASS = {68Q45},
  MRNUMBER = {2594958 (2011f:68088)},
       DOI = {10.2168/LMCS-6(1:6)2010},
       URL = {http://dx.doi.org/10.2168/LMCS-6(1:6)2010},
}
	

@book {automata,
    AUTHOR = {Khoussainov, Bakhadyr and Nerode, Anil},
     TITLE = {Automata theory and its applications},
    SERIES = {Progress in Computer Science and Applied Logic},
    VOLUME = {21},
 PUBLISHER = {Birkh\"auser Boston, Inc., Boston, MA},
      YEAR = {2001},
     PAGES = {xiv+430},
      ISBN = {0-8176-4207-2},
   MRCLASS = {03D05 (03-01 03B25 03C85 68-01 68Q45 68Q60)},
  MRNUMBER = {1839464 (2004e:03073)},
MRREVIEWER = {R. Suzanne Zeitman},
       DOI = {10.1007/978-1-4612-0171-7},
       URL = {http://dx.doi.org/10.1007/978-1-4612-0171-7},
}
		

@article {Villemaire,
    AUTHOR = {Villemaire, Roger},
     TITLE = {The theory of {$\langle {\bf N},+,V_k,V_l\rangle$} is
              undecidable},
   JOURNAL = {Theoret. Comput. Sci.},
  FJOURNAL = {Theoretical Computer Science},
    VOLUME = {106},
      YEAR = {1992},
    NUMBER = {2},
     PAGES = {337--349},
      ISSN = {0304-3975},
     CODEN = {TCSDI},
   MRCLASS = {03D35 (03F30 68Q70)},
  MRNUMBER = {1192774 (94a:03071)},
MRREVIEWER = {Roman Murawski},
       DOI = {10.1016/0304-3975(92)90256-F},
       URL = {http://dx.doi.org/10.1016/0304-3975(92)90256-F},
}


@article {Hodgson,
    AUTHOR = {Hodgson, Bernard R.},
     TITLE = {D\'ecidabilit\'e par automate fini},
   JOURNAL = {Ann. Sci. Math. Qu\'ebec},
  FJOURNAL = {Les Annales des Sciences Math\'ematiques du Qu\'ebec},
    VOLUME = {7},
      YEAR = {1983},
    NUMBER = {1},
     PAGES = {39--57},
      ISSN = {0707-9109},
   MRCLASS = {03B25 (03D05 68D99)},
  MRNUMBER = {699985 (84m:03016)},
MRREVIEWER = {H. J{\"u}rgensen},
}
	
@article {Shallit,
    AUTHOR = {Shallit, Jeffrey},
     TITLE = {Numeration systems, linear recurrences, and regular sets},
   JOURNAL = {Inform. and Comput.},
  FJOURNAL = {Information and Computation},
    VOLUME = {113},
      YEAR = {1994},
    NUMBER = {2},
     PAGES = {331--347},
      ISSN = {0890-5401},
   MRCLASS = {11B37 (68Q45)},
  MRNUMBER = {1285236 (95g:11007)},
MRREVIEWER = {Krassimir Atanassov},
       DOI = {10.1006/inco.1994.1076},
       URL = {http://dx.doi.org/10.1006/inco.1994.1076},
}

@article {Bruyere,
    AUTHOR = {Bruy{\`e}re, V{\'e}ronique and Hansel, Georges},
     TITLE = {Bertrand numeration systems and recognizability},
      NOTE = {Latin American Theoretical INformatics (Valpara{\'{\i}}so,
              1995)},
   JOURNAL = {Theoret. Comput. Sci.},
  FJOURNAL = {Theoretical Computer Science},
    VOLUME = {181},
      YEAR = {1997},
    NUMBER = {1},
     PAGES = {17--43},
      ISSN = {0304-3975},
     CODEN = {TCSDI},
   MRCLASS = {68Q45 (03D05 11A67 11B85)},
  MRNUMBER = {1463527 (98i:68149)},
MRREVIEWER = {Jeffrey O. Shallit},
       DOI = {10.1016/S0304-3975(96)00260-5},
       URL = {http://dx.doi.org/10.1016/S0304-3975(96)00260-5},
}

@article {B60,
    AUTHOR = {B{\"u}chi, J. Richard},
     TITLE = {Weak second-order arithmetic and finite automata},
   JOURNAL = {Z. Math. Logik Grundlagen Math.},
  FJOURNAL = {Zeitschrift f\"ur Mathematische Logik und Grundlagen der
              Mathematik},
    VOLUME = {6},
      YEAR = {1960},
     PAGES = {66--92},
   MRCLASS = {02.72},
  MRNUMBER = {0125010 (23 \#A2317)},
MRREVIEWER = {P. C. Gilmore},
}

@article {Loraud,
    AUTHOR = {Loraud, Nathalie},
     TITLE = {{$\beta$}-shift, syst\`emes de num\'eration et automates},
   JOURNAL = {J. Th\'eor. Nombres Bordeaux},
  FJOURNAL = {Journal de Th\'eorie des Nombres de Bordeaux},
    VOLUME = {7},
      YEAR = {1995},
    NUMBER = {2},
     PAGES = {473--498},
      ISSN = {1246-7405},
   MRCLASS = {11B85 (11A63 68Q45)},
  MRNUMBER = {1378592 (97a:11037)},
MRREVIEWER = {Peter J. Grabner},
       URL = {http://jtnb.cedram.org/item?id=JTNB_1995__7_2_473_0},
}

@book {automatic,
    AUTHOR = {Allouche, Jean-Paul and Shallit, Jeffrey},
     TITLE = {Automatic sequences},
      NOTE = {Theory, applications, generalizations},
 PUBLISHER = {Cambridge University Press, Cambridge},
      YEAR = {2003},
     PAGES = {xvi+571},
      ISBN = {0-521-82332-3},
   MRCLASS = {11B85 (11Z05 37A45 37B10 68Q45 68R15 94A45)},
  MRNUMBER = {1997038 (2004k:11028)},
MRREVIEWER = {Val{\'e}rie Berth{\'e}},
       DOI = {10.1017/CBO9780511546563},
       URL = {http://dx.doi.org/10.1017/CBO9780511546563},
}

@article {BVHM,
    AUTHOR = {Bruy{\`e}re, V{\'e}ronique and Hansel, Georges and Michaux,
              Christian and Villemaire, Roger},
     TITLE = {Logic and {$p$}-recognizable sets of integers},
      NOTE = {Journ{\'e}es Montoises (Mons, 1992)},
   JOURNAL = {Bull. Belg. Math. Soc. Simon Stevin},
  FJOURNAL = {Bulletin of the Belgian Mathematical Society. Simon Stevin},
    VOLUME = {1},
      YEAR = {1994},
    NUMBER = {2},
     PAGES = {191--238},
      ISSN = {1370-1444},
   MRCLASS = {11B85 (03D05 68Q45 68R15)},
  MRNUMBER = {1318968 (96a:11022a)},
MRREVIEWER = {Pierre Arnoux},
       URL = {http://projecteuclid.org/euclid.bbms/1103408547},
}

@article {Berthe,
    AUTHOR = {Berth{\'e}, Val{\'e}rie},
     TITLE = {Autour du syst\`eme de num\'eration d'{O}strowski},
      NOTE = {Journ{\'e}es Montoises d'Informatique Th{\'e}orique
              (Marne-la-Vall{\'e}e, 2000)},
   JOURNAL = {Bull. Belg. Math. Soc. Simon Stevin},
  FJOURNAL = {Bulletin of the Belgian Mathematical Society. Simon Stevin},
    VOLUME = {8},
      YEAR = {2001},
    NUMBER = {2},
     PAGES = {209--239},
      ISSN = {1370-1444},
   MRCLASS = {68R15 (11B85)},
  MRNUMBER = {1838931 (2002k:68147)},
MRREVIEWER = {Jean-Paul Allouche},
       URL = {http://projecteuclid.org/euclid.bbms/1102714170},
}

@article {Goedel,
    AUTHOR = {G{\"o}del, Kurt},
     TITLE = {\"{U}ber formal unentscheidbare {S}\"atze der {P}rincipia
              {M}athematica und verwandter {S}ysteme {I}},
   JOURNAL = {Monatsh. Math. Phys.},
  FJOURNAL = {Monatshefte f\"ur Mathematik und Physik},
    VOLUME = {38},
      YEAR = {1931},
    NUMBER = {1},
     PAGES = {173--198},
      ISSN = {0026-9255},
   MRCLASS = {Contributed Item},
  MRNUMBER = {1549910},
       DOI = {10.1007/BF01700692},
       URL = {http://dx.doi.org/10.1007/BF01700692},
}
		

@incollection {Vardi,
    AUTHOR = {Vardi, Moshe Y.},
     TITLE = {The {B}\"uchi complementation saga},
 BOOKTITLE = {S{TACS} 2007},
    SERIES = {Lecture Notes in Comput. Sci.},
    VOLUME = {4393},
     PAGES = {12--22},
 PUBLISHER = {Springer, Berlin},
      YEAR = {2007},
   MRCLASS = {03D05 (68Q45 68Q60)},
  MRNUMBER = {2361054 (2008i:03044)},
       DOI = {10.1007/978-3-540-70918-3_2},
       URL = {http://dx.doi.org/10.1007/978-3-540-70918-3_2},
}

@article {julia,
    AUTHOR = {Robinson, Julia},
     TITLE = {Definability and decision problems in arithmetic},
   JOURNAL = {J. Symbolic Logic},
  FJOURNAL = {The Journal of Symbolic Logic},
    VOLUME = {14},
      YEAR = {1949},
     PAGES = {98--114},
      ISSN = {0022-4812},
   MRCLASS = {02.0X},
  MRNUMBER = {0031446 (11,151f)},
MRREVIEWER = {R. M. Martin},
}

@article {densepairs,
    AUTHOR = {Dries, Lou van den},
     TITLE = {Dense pairs of o-minimal structures},
   JOURNAL = {Fund. Math.},
  FJOURNAL = {Fundamenta Mathematicae},
    VOLUME = {157},
      YEAR = {1998},
    NUMBER = {1},
     PAGES = {61--78},
      ISSN = {0016-2736},
   MRCLASS = {03C60 (06F20)},
  MRNUMBER = {1623615 (2000a:03058)},
MRREVIEWER = {Anand Pillay},
}

@article {H-tau,
    AUTHOR = {Hieronymi, Philipp},
     TITLE = {The real field with an irrational power function and a dense
              multiplicative subgroup},
   JOURNAL = {J. Lond. Math. Soc. (2)},
  FJOURNAL = {Journal of the London Mathematical Society. Second Series},
    VOLUME = {83},
      YEAR = {2011},
    NUMBER = {1},
     PAGES = {153--167},
      ISSN = {0024-6107},
   MRCLASS = {03C64 (03C10 03C35 11U09)},
  MRNUMBER = {2763949 (2012b:03103)},
MRREVIEWER = {Ricardo Bianconi},
       DOI = {10.1112/jlms/jdq058},
       URL = {http://dx.doi.org/10.1112/jlms/jdq058},
}

@article {BJW,
    AUTHOR = {Boigelot, Bernard and Jodogne, S{\'e}bastien and Wolper,
              Pierre},
     TITLE = {An effective decision procedure for linear arithmetic over the
              integers and reals},
   JOURNAL = {ACM Trans. Comput. Log.},
  FJOURNAL = {ACM Transactions on Computational Logic},
    VOLUME = {6},
      YEAR = {2005},
    NUMBER = {3},
     PAGES = {614--633},
      ISSN = {1529-3785},
   MRCLASS = {68Q60 (03D05 68Q45)},
  MRNUMBER = {2147298 (2006m:68082)},
       DOI = {10.1145/1071596.1071601},
       URL = {http://dx.doi.org/10.1145/1071596.1071601},
}


@ARTICLE{FraserYu,
   author = {{Fraser}, J.~M. and {Yu}, H.},
    title = "{New dimension spectra: finer information on scaling and homogeneity}",
   JOURNAL = {Preprint arXiv:1610.02334},
   year = 2016,
}

@ARTICLE{GHM,
   author = {{Garcia}, I. and {Hare}, K. and {Mendivil}, F.},
    title = "{Assouad dimensions of complementary sets}",
  journal = {arXiv:1604.01234},
     year = 2016,
}


@inproceedings{BBR97,
  author = {Boigelot, Bernard and Bronne, Louis and Rassart, Stephane},
  booktitle = {Computer Aided Verification},
  pages = {167-178},
  publisher = {Springer},
  series = {Lecture Notes in Computer Science},
  title = {An Improved Reachability Analysis Method for Strongly Linear Hybrid Systems (Extended Abstract).},
  volume = 1254,
  year = 1997
}

@article{Banach,
author = {Banach, S.},
journal = {Studia Mathematica},
language = {ger},
number = {1},
pages = {174-179},
title = {{\"U}ber die {B}aire'sche {K}ategorie gewisser {F}unktionenmengen},
volume = {3},
year = {1931},
}

@article {FHM,
    AUTHOR = {Fornasiero, Antongiulio and Hieronymi, Philipp and Miller,
              Chris},
     TITLE = {A dichotomy for expansions of the real field},
   JOURNAL = {Proc. Amer. Math. Soc.},
  FJOURNAL = {Proceedings of the American Mathematical Society},
    VOLUME = {141},
      YEAR = {2013},
    NUMBER = {2},
     PAGES = {697--698},
      ISSN = {0002-9939},
     CODEN = {PAMYAR},
   MRCLASS = {03C64 (28A75)},
  MRNUMBER = {2996974},
       DOI = {10.1090/S0002-9939-2012-11369-3},
       URL = {http://dx.doi.org/10.1090/S0002-9939-2012-11369-3},
}

@article {HM,
    AUTHOR = {Hieronymi, Philipp and Miller,
              Chris},
     TITLE = {Metric dimensions and tameness in expansions of the real field},
   JOURNAL = {Preprint},
        YEAR = {2015},
}


@article {H-TameCantor,
    AUTHOR = {Hieronymi, Philipp},
     TITLE = {A tame Cantor set},
   JOURNAL = {J. European Math. Soc. to appear},
        YEAR = {2016},
}
	

@article {MS-Trichotomy,
    AUTHOR = {Miller, Chris and Speissegger, Patrick},
     TITLE = {A trichotomy for expansions of $\mathbb{R}_{an}$ by trajectories of analytic planar vector fields},
   JOURNAL = {Preprint},
        YEAR = {2011},
}

@article {BH-Cantor,
    AUTHOR = {Balderrama, William and Hieronymi, Philipp},
     TITLE = {Definability and Decidability in expansions by generalized {C}antor sets},
   JOURNAL = {Preprint arXiv:1701.08426},
        YEAR = {2017},
}


@article {F-Hausdorff,
    AUTHOR = {Fornasiero, Antongiulio},
     TITLE = {Expansions of the reals which do not define the natural numbers},
   JOURNAL = {arXiv:1104.1699, unpublished note},
      YEAR = {2011}
}



@article {CS-RegDis,
    AUTHOR = {Chernikov, Artem and Starchenko, Sergei},
     TITLE = {Regularity lemma for distal structures},
   JOURNAL = {J. European Math. Soc. to appear},
        YEAR = {2016},
}	



@article {Hrushovski-ML,
    AUTHOR = {Hrushovski, Ehud},
     TITLE = {The {M}ordell-{L}ang conjecture for function fields},
   JOURNAL = {J. Amer. Math. Soc.},
  FJOURNAL = {Journal of the American Mathematical Society},
    VOLUME = {9},
      YEAR = {1996},
    NUMBER = {3},
     PAGES = {667--690},
      ISSN = {0894-0347},
   MRCLASS = {11U09 (03C60 11G10 14G99)},
  MRNUMBER = {1333294},
MRREVIEWER = {Anand Pillay},
       DOI = {10.1090/S0894-0347-96-00202-0},
       URL = {http://dx.doi.org/10.1090/S0894-0347-96-00202-0},
}


@article {AB,
    AUTHOR = {Adamczewski, Boris and Bell, Jason},
     TITLE = {An analogue of {C}obham's theorem for fractals},
   JOURNAL = {Trans. Amer. Math. Soc.},
  FJOURNAL = {Transactions of the American Mathematical Society},
    VOLUME = {363},
      YEAR = {2011},
    NUMBER = {8},
     PAGES = {4421--4442},
      ISSN = {0002-9947},
     CODEN = {TAMTAM},
   MRCLASS = {28A80 (11B85)},
  MRNUMBER = {2792994},
MRREVIEWER = {Tomas Persson},
       DOI = {10.1090/S0002-9947-2011-05357-2},
       URL = {http://dx.doi.org/10.1090/S0002-9947-2011-05357-2},
}
		



@article {CLR,
    AUTHOR = {Charlier, {\'E}milie and Leroy, Julien and Rigo, Michel},
     TITLE = {An analogue of {C}obham's theorem for graph directed iterated
              function systems},
   JOURNAL = {Adv. Math.},
  FJOURNAL = {Advances in Mathematics},
    VOLUME = {280},
      YEAR = {2015},
     PAGES = {86--120},
      ISSN = {0001-8708},
   MRCLASS = {28A80 (03D05 68Q45)},
  MRNUMBER = {3350214},
MRREVIEWER = {Zhiyong Zhu},
       DOI = {10.1016/j.aim.2015.04.008},
       URL = {http://dx.doi.org/10.1016/j.aim.2015.04.008},
}

@article {DMS1,
    AUTHOR = {Dolich, Alfred and Miller, Chris and Steinhorn, Charles},
     TITLE = {Structures having o-minimal open core},
   JOURNAL = {Trans. Amer. Math. Soc.},
  FJOURNAL = {Transactions of the American Mathematical Society},
    VOLUME = {362},
      YEAR = {2010},
    NUMBER = {3},
     PAGES = {1371--1411},
      ISSN = {0002-9947},
     CODEN = {TAMTAM},
   MRCLASS = {03C64 (06F20)},
  MRNUMBER = {2563733},
MRREVIEWER = {Tobias Kaiser},
       DOI = {10.1090/S0002-9947-09-04908-3},
       URL = {http://dx.doi.org/10.1090/S0002-9947-09-04908-3},
}
		



@article {MS99,
    AUTHOR = {Miller, Chris and Speissegger, Patrick},
     TITLE = {Expansions of the real line by open sets: o-minimality and
              open cores},
   JOURNAL = {Fund. Math.},
  FJOURNAL = {Fundamenta Mathematicae},
    VOLUME = {162},
      YEAR = {1999},
    NUMBER = {3},
     PAGES = {193--208},
      ISSN = {0016-2736},
   MRCLASS = {03C64},
  MRNUMBER = {1736360},
MRREVIEWER = {Carlo Toffalori},
}

@article {ep-sel2,
    AUTHOR = {Eleftheriou, Pantelis E. and Peterzil, Ya'acov},
     TITLE = {Definable groups as homomorphic images of semi-linear and
              field-definable groups},
   JOURNAL = {Selecta Math. (N.S.)},
  FJOURNAL = {Selecta Mathematica. New Series},
    VOLUME = {18},
      YEAR = {2012},
    NUMBER = {4},
     PAGES = {905--940},
      ISSN = {1022-1824},
     CODEN = {SMATF6},
   MRCLASS = {03C64 (22C05)},
  MRNUMBER = {3000474},
MRREVIEWER = {Jonathan Kirby},
       DOI = {10.1007/s00029-012-0092-4},
       URL = {http://dx.doi.org/10.1007/s00029-012-0092-4},
}

@article {pet-str,
    AUTHOR = {Peterzil, Ya'acov},
     TITLE = {A structure theorem for semibounded sets in the reals},
   JOURNAL = {J. Symbolic Logic},
  FJOURNAL = {The Journal of Symbolic Logic},
    VOLUME = {57},
      YEAR = {1992},
    NUMBER = {3},
     PAGES = {779--794},
      ISSN = {0022-4812},
     CODEN = {JSYLA6},
   MRCLASS = {03C62 (03C40)},
  MRNUMBER = {1187447},
MRREVIEWER = {Fuxing Shen},
       DOI = {10.2307/2275430},
       URL = {http://dx.doi.org/10.2307/2275430},
}
		
@article {el-sbdgroups,
    AUTHOR = {Eleftheriou, Pantelis E.},
     TITLE = {Local analysis for semi-bounded groups},
   JOURNAL = {Fund. Math.},
  FJOURNAL = {Fundamenta Mathematicae},
    VOLUME = {216},
      YEAR = {2012},
    NUMBER = {3},
     PAGES = {223--258},
      ISSN = {0016-2736},
   MRCLASS = {03C64},
  MRNUMBER = {2890543},
       DOI = {10.4064/fm216-3-3},
       URL = {http://dx.doi.org/10.4064/fm216-3-3},
}
	

@article {ed-str,
    AUTHOR = {Edmundo, Mario J.},
     TITLE = {Structure theorems for o-minimal expansions of groups},
   JOURNAL = {Ann. Pure Appl. Logic},
  FJOURNAL = {Annals of Pure and Applied Logic},
    VOLUME = {102},
      YEAR = {2000},
    NUMBER = {1-2},
     PAGES = {159--181},
      ISSN = {0168-0072},
     CODEN = {APALD7},
   MRCLASS = {03C64 (03C50 03C65)},
  MRNUMBER = {1732059},
       DOI = {10.1016/S0168-0072(99)00043-3},
       URL = {http://dx.doi.org/10.1016/S0168-0072(99)00043-3},
}


@article {H-multiplication,
    AUTHOR = {Hieronymi, Philipp},
     TITLE = {When is scalar multiplication decidable?},
   JOURNAL = {Preprint},
        YEAR = {2015},

}

@book {Mandelbrot,
    AUTHOR = {Mandelbrot, Benoit B.},
     TITLE = {The fractal geometry of nature},
      NOTE = {Schriftenreihe f{\"u}r den Referenten. [Series for the
              Referee]},
 PUBLISHER = {W. H. Freeman and Co., San Francisco, Calif.},
      YEAR = {1982},
     PAGES = {v+460},
      ISBN = {0-7167-1186-9},
   MRCLASS = {00A69 (51-01 54F45 85A35 86A99)},
  MRNUMBER = {665254 (84h:00021)},
MRREVIEWER = {S. Dubuc},
}

@article {linear,
    AUTHOR = {Miller, Chris},
     TITLE = {Expansions of o-minimal structures on the real field by
              trajectories of linear vector fields},
   JOURNAL = {Proc. Amer. Math. Soc.},
  FJOURNAL = {Proceedings of the American Mathematical Society},
    VOLUME = {139},
      YEAR = {2011},
    NUMBER = {1},
     PAGES = {319--330},
      ISSN = {0002-9939},
     CODEN = {PAMYAR},
   MRCLASS = {03C64 (34A30)},
  MRNUMBER = {2729094 (2012c:03091)},
MRREVIEWER = {Jean-Philippe Rolin},
       DOI = {10.1090/S0002-9939-2010-10506-3},
       URL = {http://dx.doi.org/10.1090/S0002-9939-2010-10506-3},
}



@article {Luukkainen,
    AUTHOR = {Luukkainen, Jouni},
     TITLE = {Assouad dimension: antifractal metrization, porous sets, and
              homogeneous measures},
   JOURNAL = {J. Korean Math. Soc.},
  FJOURNAL = {Journal of the Korean Mathematical Society},
    VOLUME = {35},
      YEAR = {1998},
    NUMBER = {1},
     PAGES = {23--76},
      ISSN = {0304-9914},
     CODEN = {JKMSDG},
   MRCLASS = {54F45 (28A75)},
  MRNUMBER = {1608518 (99m:54023)},
}
		
@article {wilkie,
    AUTHOR = {Wilkie, A. J.},
     TITLE = {Model completeness results for expansions of the ordered field
              of real numbers by restricted {P}faffian functions and the
              exponential function},
   JOURNAL = {J. Amer. Math. Soc.},
  FJOURNAL = {Journal of the American Mathematical Society},
    VOLUME = {9},
      YEAR = {1996},
    NUMBER = {4},
     PAGES = {1051--1094},
      ISSN = {0894-0347},
   MRCLASS = {03C62 (03C60 03C65 14P15)},
  MRNUMBER = {1398816 (98j:03052)},
MRREVIEWER = {Luc B{\'e}lair},
       DOI = {10.1090/S0894-0347-96-00216-0},
       URL = {http://dx.doi.org/10.1090/S0894-0347-96-00216-0},
}


@book {kechris,
    AUTHOR = {Kechris, Alexander S.},
     TITLE = {Classical descriptive set theory},
    SERIES = {Graduate Texts in Mathematics},
    VOLUME = {156},
 PUBLISHER = {Springer-Verlag, New York},
      YEAR = {1995},
     PAGES = {xviii+402},
      ISBN = {0-387-94374-9},
   MRCLASS = {03E15 (03-01 03-02 04A15 28A05 54H05 90D44)},
  MRNUMBER = {1321597 (96e:03057)},
MRREVIEWER = {Jakub Jasi{\'n}ski},
       DOI = {10.1007/978-1-4612-4190-4},
       URL = {http://dx.doi.org/10.1007/978-1-4612-4190-4},
}
		

@article {discrete2,
    AUTHOR = {Hieronymi, Philipp},
     TITLE = {Expansions of subfields of the real field by a discrete set},
   JOURNAL = {Fund. Math.},
  FJOURNAL = {Fundamenta Mathematicae},
    VOLUME = {215},
      YEAR = {2011},
    NUMBER = {2},
     PAGES = {167--175},
      ISSN = {0016-2736},
   MRCLASS = {03C64 (14P10 54E52)},
  MRNUMBER = {2860183},
MRREVIEWER = {Jean-Philippe Rolin},
       DOI = {10.4064/fm215-2-4},
       URL = {http://dx.doi.org/10.4064/fm215-2-4},
}

@article {opencore,
    AUTHOR = {Miller, Chris and Speissegger, Patrick},
     TITLE = {Expansions of the real line by open sets: o-minimality and
              open cores},
   JOURNAL = {Fund. Math.},
  FJOURNAL = {Fundamenta Mathematicae},
    VOLUME = {162},
      YEAR = {1999},
    NUMBER = {3},
     PAGES = {193--208},
      ISSN = {0016-2736},
   MRCLASS = {03C64},
  MRNUMBER = {1736360 (2001a:03083)},
MRREVIEWER = {Carlo Toffalori},
}

@article {Milnor-solv,
    AUTHOR = {Milnor, John},
     TITLE = {Growth of finitely generated solvable groups},
   JOURNAL = {J. Differential Geometry},
  FJOURNAL = {Journal of Differential Geometry},
    VOLUME = {2},
      YEAR = {1968},
     PAGES = {447--449},
      ISSN = {0022-040X},
   MRCLASS = {53.72 (20.00)},
  MRNUMBER = {0244899},
MRREVIEWER = {J. A. Wolf},
       URL = {http://projecteuclid.org.proxy2.library.illinois.edu/euclid.jdg/1214428659},
}

@article {Wolf-solv,
    AUTHOR = {Wolf, Joseph A.},
     TITLE = {Growth of finitely generated solvable groups and curvature of
              {R}iemanniann manifolds},
   JOURNAL = {J. Differential Geometry},
  FJOURNAL = {Journal of Differential Geometry},
    VOLUME = {2},
      YEAR = {1968},
     PAGES = {421--446},
      ISSN = {0022-040X},
   MRCLASS = {53.72 (20.00)},
  MRNUMBER = {0248688},
MRREVIEWER = {W. Klingenberg},
       URL = {http://projecteuclid.org.proxy2.library.illinois.edu/euclid.jdg/1214428658},
}


@article {Miller-fast,
    AUTHOR = {Friedman, Harvey and Miller, Chris},
     TITLE = {Expansions of o-minimal structures by fast sequences},
   JOURNAL = {J. Symbolic Logic},
  FJOURNAL = {The Journal of Symbolic Logic},
    VOLUME = {70},
      YEAR = {2005},
    NUMBER = {2},
     PAGES = {410--418},
      ISSN = {0022-4812},
     CODEN = {JSYLA6},
   MRCLASS = {03C64},
  MRNUMBER = {2140038 (2006a:03053)},
MRREVIEWER = {Jean-Philippe Rolin},
       DOI = {10.2178/jsl/1120224720},
       URL = {http://dx.doi.org/10.2178/jsl/1120224720},
}

@article {Miller-iteration,
    AUTHOR = {Miller, Chris and Tyne, James},
     TITLE = {Expansions of o-minimal structures by iteration sequences},
   JOURNAL = {Notre Dame J. Formal Logic},
  FJOURNAL = {Notre Dame Journal of Formal Logic},
    VOLUME = {47},
      YEAR = {2006},
    NUMBER = {1},
     PAGES = {93--99},
      ISSN = {0029-4527},
     CODEN = {NDJFAM},
   MRCLASS = {03C64 (06F15)},
  MRNUMBER = {2211185 (2006m:03065)},
MRREVIEWER = {A. M. W. Glass},
       DOI = {10.1305/ndjfl/1143468314},
       URL = {http://dx.doi.org/10.1305/ndjfl/1143468314},
}

@incollection {Miller-tame,
    AUTHOR = {Miller, Chris},
     TITLE = {Tameness in expansions of the real field},
 BOOKTITLE = {Logic {C}olloquium '01},
    SERIES = {Lect. Notes Log.},
    VOLUME = {20},
     PAGES = {281--316},
 PUBLISHER = {Assoc. Symbol. Logic, Urbana, IL},
      YEAR = {2005},
   MRCLASS = {03C64 (03C60 28A05 54H05)},
  MRNUMBER = {2143901 (2006j:03049)},
MRREVIEWER = {Matthias Aschenbrenner},
}

@article {FKMS,
    AUTHOR = {Friedman, Harvey and Kurdyka, Krzysztof and Miller, Chris and
              Speissegger, Patrick},
     TITLE = {Expansions of the real field by open sets: definability versus
              interpretability},
   JOURNAL = {J. Symbolic Logic},
  FJOURNAL = {Journal of Symbolic Logic},
    VOLUME = {75},
      YEAR = {2010},
    NUMBER = {4},
     PAGES = {1311--1325},
      ISSN = {0022-4812},
     CODEN = {JSYLA6},
   MRCLASS = {03C64 (03E15 28E15)},
  MRNUMBER = {2767970 (2012a:03100)},
MRREVIEWER = {Jonathan Kirby},
       DOI = {10.2178/jsl/1286198148},
       URL = {http://dx.doi.org/10.2178/jsl/1286198148},
}
	


@article {BuechiLandweber,
    AUTHOR = {B{\"u}chi, J. Richard and Landweber, Lawrence H.},
     TITLE = {Definability in the monadic second-order theory of successor},
   JOURNAL = {J. Symbolic Logic},
  FJOURNAL = {The Journal of Symbolic Logic},
    VOLUME = {34},
      YEAR = {1969},
     PAGES = {166--170},
      ISSN = {0022-4812},
   MRCLASS = {02.54},
  MRNUMBER = {0269492 (42 \#4387)},
MRREVIEWER = {S. Garfunkel},
}
		
@article {Finkel,
    AUTHOR = {Finkel, Olivier and Simonnet, Pierre},
     TITLE = {On recognizable tree languages beyond the {B}orel hierarchy},
   JOURNAL = {Fund. Inform.},
  FJOURNAL = {Fundamenta Informaticae},
    VOLUME = {95},
      YEAR = {2009},
    NUMBER = {2-3},
     PAGES = {287--303},
      ISSN = {0169-2968},
     CODEN = {FUINE},
   MRCLASS = {03D05 (68Q45)},
  MRNUMBER = {2572207 (2011d:03060)},
}


@article {Treecomplexity,
    AUTHOR = {Niwi{\'n}ski, Damian},
     TITLE = {An example of non Borel set of infinite trees recognizable by a Rabin automaton},
      NOTE = {Manuscript},
      YEAR = {1985},
}

@article {Rabin,
    AUTHOR = {Rabin, Michael O.},
     TITLE = {Decidability of second-order theories and automata on infinite
              trees.},
   JOURNAL = {Trans. Amer. Math. Soc.},
  FJOURNAL = {Transactions of the American Mathematical Society},
    VOLUME = {141},
      YEAR = {1969},
     PAGES = {1--35},
      ISSN = {0002-9947},
   MRCLASS = {02.32},
  MRNUMBER = {0246760 (40 \#30)},
MRREVIEWER = {Walter Oberschelp},
}
	


@article {Bell-Fractal,
    AUTHOR = {Adamczewski, Boris and Bell, Jason},
     TITLE = {An analogue of {C}obham's theorem for fractals},
   JOURNAL = {Trans. Amer. Math. Soc.},
  FJOURNAL = {Transactions of the American Mathematical Society},
    VOLUME = {363},
      YEAR = {2011},
    NUMBER = {8},
     PAGES = {4421--4442},
      ISSN = {0002-9947},
     CODEN = {TAMTAM},
   MRCLASS = {28A80 (11B85)},
  MRNUMBER = {2792994 (2012d:28011)},
MRREVIEWER = {Tomas Persson},
       DOI = {10.1090/S0002-9947-2011-05357-2},
       URL = {http://dx.doi.org/10.1090/S0002-9947-2011-05357-2},
}
	
@article {Hartmanis,
    AUTHOR = {Hartmanis, J. and Stearns, R. E.},
     TITLE = {Sets of numbers defined by finite automata},
   JOURNAL = {Amer. Math. Monthly},
  FJOURNAL = {The American Mathematical Monthly},
    VOLUME = {74},
      YEAR = {1967},
     PAGES = {539--542},
      ISSN = {0002-9890},
   MRCLASS = {94.40},
  MRNUMBER = {0211817 (35 \#2694)},
MRREVIEWER = {S. Huzino},
}

@article {Mahler,
    AUTHOR = {Mahler, Kurt},
     TITLE = {Some suggestions for further research},
   JOURNAL = {Bull. Austral. Math. Soc.},
  FJOURNAL = {Bulletin of the Australian Mathematical Society},
    VOLUME = {29},
      YEAR = {1984},
    NUMBER = {1},
     PAGES = {101--108},
      ISSN = {0004-9727},
     CODEN = {ALNBAB},
   MRCLASS = {11-02},
  MRNUMBER = {732177 (85e:11002)},
MRREVIEWER = {W. W. Adams},
       DOI = {10.1017/S0004972700021316},
       URL = {http://dx.doi.org/10.1017/S0004972700021316},
}
	
@article {reporttopresident,
    AUTHOR = {President's Council of Advisors
on Science and Technology},
     TITLE = {REPORT TO THE PRESIDENT
ENGAGE TO EXCEL: PRODUCING ONE MILLION
ADDITIONAL COLLEGE GRADUATES WITH
DEGREES IN SCIENCE, TECHNOLOGY,
ENGINEERING, AND MATHEMATICS},
    YEAR = {2012}
}		

	
@article {strategicplan,
    AUTHOR = {Committee on STEM Education
National Science and Technology Council},
     TITLE = {FEDERAL SCIENCE, TECHNOLOGY,
ENGINEERING, AND MATHEMATICS
(STEM) EDUCATION
5-YEAR STRATEGIC PLAN, },
    YEAR = {2012}
}		

	
@article {math2025,
    AUTHOR = {National Research Council},
     TITLE = {The Mathematical Sciences in 2025},
    YEAR = {2013}
}		

@article {Bes-Survey,
    AUTHOR = {B{\`e}s, Alexis},
     TITLE = {A survey of arithmetical definability},
      NOTE = {A tribute to Maurice Boffa},
   JOURNAL = {Bull. Belg. Math. Soc. Simon Stevin},
  FJOURNAL = {Bulletin of the Belgian Mathematical Society. Simon Stevin},
      YEAR = {2001},
    NUMBER = {suppl.},
     PAGES = {1--54},
      ISSN = {1370-1444},
   MRCLASS = {03F30 (03B25 03D35 11U05)},
  MRNUMBER = {1900397 (2003e:03114)},
MRREVIEWER = {Alessandro Berarducci},
}

@article {Bes-Undecidable,
    AUTHOR = {B{\`e}s, Alexis},
     TITLE = {Undecidable extensions of {B}\"uchi arithmetic and
              {C}obham-{S}em\"enov theorem},
   JOURNAL = {J. Symbolic Logic},
  FJOURNAL = {The Journal of Symbolic Logic},
    VOLUME = {62},
      YEAR = {1997},
    NUMBER = {4},
     PAGES = {1280--1296},
      ISSN = {0022-4812},
     CODEN = {JSYLA6},
   MRCLASS = {03D35 (03D05 03F30 68Q45)},
  MRNUMBER = {1617949 (99g:03044)},
MRREVIEWER = {V{\'e}ronique Bruy{\`e}re},
       DOI = {10.2307/2275643},
       URL = {http://dx.doi.org/10.2307/2275643},
}

@article {Solovay,
    AUTHOR = {Solovay, Robert M.},
     TITLE = {A model of set-theory in which every set of reals is
              {L}ebesgue measurable},
   JOURNAL = {Ann. of Math. (2)},
  FJOURNAL = {Annals of Mathematics. Second Series},
    VOLUME = {92},
      YEAR = {1970},
     PAGES = {1--56},
      ISSN = {0003-486X},
   MRCLASS = {02.68},
  MRNUMBER = {0265151 (42 \#64)},
MRREVIEWER = {A. L{\'e}vy},
}

@article {McNaughton,
    AUTHOR = {McNaughton, Robert},
     TITLE = {Testing and generating infinite sequences by a finite
              automaton},
   JOURNAL = {Information and Control},
  FJOURNAL = {Information and Computation},
    VOLUME = {9},
      YEAR = {1966},
     PAGES = {521--530},
      ISSN = {0890-5401},
   MRCLASS = {02.88},
  MRNUMBER = {0213241 (35 \#4105)},
MRREVIEWER = {M. A. Harrison},
}



@incollection {Montalban-Nies,
    AUTHOR = {Montalb{\'a}n, Antonio and Nies, Andr{\'e}},
     TITLE = {Borel structures: a brief survey},
 BOOKTITLE = {Effective mathematics of the uncountable},
    SERIES = {Lect. Notes Log.},
    VOLUME = {41},
     PAGES = {124--134},
 PUBLISHER = {Assoc. Symbol. Logic, La Jolla, CA},
      YEAR = {2013},
   MRCLASS = {03E15 (03C57)},
  MRNUMBER = {3205056},
}
		
@article {Fraser,
    AUTHOR = {Fraser, Jonathan M.},
     TITLE = {Assouad type dimensions and homogeneity of fractals},
   JOURNAL = {Trans. Amer. Math. Soc.},
  FJOURNAL = {Transactions of the American Mathematical Society},
    VOLUME = {366},
      YEAR = {2014},
    NUMBER = {12},
     PAGES = {6687--6733},
      ISSN = {0002-9947},
   MRCLASS = {28A80 (28A20 28A78 28C15)},
  MRNUMBER = {3267023},
MRREVIEWER = {Takahisa Miyata},
       DOI = {10.1090/S0002-9947-2014-06202-8},
       URL = {http://dx.doi.org/10.1090/S0002-9947-2014-06202-8},
}

@book {Federer,
    AUTHOR = {Federer, Herbert},
     TITLE = {Geometric measure theory},
    SERIES = {Die Grundlehren der mathematischen Wissenschaften, Band 153},
 PUBLISHER = {Springer-Verlag New York Inc., New York},
      YEAR = {1969},
     PAGES = {xiv+676},
   MRCLASS = {28.80 (26.00)},
  MRNUMBER = {0257325 (41 \#1976)},
MRREVIEWER = {J. E. Brothers},
}

@book {Engelking,
    AUTHOR = {Engelking, Ryszard},
     TITLE = {Dimension theory},
      NOTE = {Translated from the Polish and revised by the author,
              North-Holland Mathematical Library, 19},
 PUBLISHER = {North-Holland Publishing Co., Amsterdam-Oxford-New York;
              PWN---Polish Scientific Publishers, Warsaw},
      YEAR = {1978},
     PAGES = {x+314 pp. (loose errata)},
      ISBN = {0-444-85176-3},
   MRCLASS = {54FXX},
  MRNUMBER = {0482697},
MRREVIEWER = {Teodor Przymusinski},
}

@article {Jarvenpaa,
    AUTHOR = {J{\"a}rvenp{\"a}{\"a}, Maarit},
     TITLE = {On the upper {M}inkowski dimension, the packing dimension, and
              orthogonal projections},
   JOURNAL = {Ann. Acad. Sci. Fenn. Ser. A I Math. Dissertationes},
  FJOURNAL = {Annales Academiae Scientiarum Fennicae. Series A I.
              Mathematica Dissertationes},
    NUMBER = {99},
      YEAR = {1994},
     PAGES = {34},
      ISSN = {0355-0087},
   MRCLASS = {28A75 (28A80)},
  MRNUMBER = {1316487},
MRREVIEWER = {Claude Tricot},
}

@book {Falconer,
    AUTHOR = {Falconer, Kenneth},
     TITLE = {Fractal geometry},
   EDITION = {Second},
      NOTE = {Mathematical foundations and applications},
 PUBLISHER = {John Wiley \& Sons, Inc., Hoboken, NJ},
      YEAR = {2003},
     PAGES = {xxviii+337},
      ISBN = {0-470-84861-8},
   MRCLASS = {28-01 (00A69 11K55 28A75 28A78 28A80 37C45 37F10)},
  MRNUMBER = {2118797 (2006b:28001)},
MRREVIEWER = {Esa A. J{\"a}rvenp{\"a}{\"a}},
       DOI = {10.1002/0470013850},
       URL = {http://dx.doi.org/10.1002/0470013850},
}

@article {Eval,
    AUTHOR = {Greene, Jennifer and DeStefano, Lizanne and Burgon, Holli and Hall, Jori},
     TITLE = {An educative, values-engaged approach to evaluation {S}{T}{E}{M} educational programs},
   JOURNAL = {New Directions for Evaluation},
  FJOURNAL = {New Directions for Evaluation,},
    VOLUME = {109},
      YEAR = {2006},
     PAGES = {53--72},
  }

@book {tametop,
    AUTHOR = {Dries, Lou van den},
     TITLE = {Tame topology and o-minimal structures},
    SERIES = {London Mathematical Society Lecture Note Series},
    VOLUME = {248},
 PUBLISHER = {Cambridge University Press, Cambridge},
      YEAR = {1998},
     PAGES = {x+180},
      ISBN = {0-521-59838-9},
   MRCLASS = {03-02 (03C50 03C60 14P10 52-02 54-02 55-02 57-02)},
  MRNUMBER = {1633348 (99j:03001)},
MRREVIEWER = {O. V. Belegradek},
       DOI = {10.1017/CBO9780511525919},
       URL = {http://dx.doi.org/10.1017/CBO9780511525919},
}
	


@book {Marker,
    AUTHOR = {Marker, David},
     TITLE = {Model theory},
    SERIES = {Graduate Texts in Mathematics},
    VOLUME = {217},
      NOTE = {An introduction},
 PUBLISHER = {Springer-Verlag, New York},
      YEAR = {2002},
     PAGES = {viii+342},
      ISBN = {0-387-98760-6},
   MRCLASS = {03Cxx (03-01 03-02 20A15)},
  MRNUMBER = {1924282 (2003e:03060)},
MRREVIEWER = {H. Dugald Macpherson},
}

@article {vdd-Powers2,
    AUTHOR = {Dries, Lou van den},
     TITLE = {The field of reals with a predicate for the powers of two},
   JOURNAL = {Manuscripta Math.},
  FJOURNAL = {Manuscripta Mathematica},
    VOLUME = {54},
      YEAR = {1985},
    NUMBER = {1-2},
     PAGES = {187--195},
      ISSN = {0025-2611},
     CODEN = {MSMHB2},
   MRCLASS = {03C60 (03B25 03C10 12L05)},
  MRNUMBER = {808687 (87d:03098)},
MRREVIEWER = {{\c{S}}. A. Basarab},
       DOI = {10.1007/BF01171706},
       URL = {http://dx.doi.org/10.1007/BF01171706},
}

@article {BoxallH,
    AUTHOR = {Boxall, Gareth and Hieronymi, Philipp},
     TITLE = {Expansions which introduce no new open sets},
   JOURNAL = {J. Symbolic Logic},
  FJOURNAL = {Journal of Symbolic Logic},
    VOLUME = {77},
      YEAR = {2012},
    NUMBER = {1},
     PAGES = {111--121},
      ISSN = {0022-4812},
   MRCLASS = {03C64 (54A10)},
  MRNUMBER = {2951632},
MRREVIEWER = {Patrick Speissegger},
       DOI = {10.2178/jsl/1327068694},
       URL = {http://dx.doi.org/10.2178/jsl/1327068694},
}

@article{CLR,
  title={An analogue of Cobham's theorem for graph directed iterated function systems},
  author={Charlier, Emilie and Leroy, Julien and Rigo, Michel},
  FJOURNAL={Advances in Mathematics},
  JOURNAL={Adv. Math.},
  VOLUME={280},
  pages={86--120},
  year={2015},
  publisher={Elsevier}
}




@book {Poizat,
    AUTHOR = {Poizat, Bruno},
     TITLE = {A course in model theory},
    SERIES = {Universitext},
      NOTE = {An introduction to contemporary mathematical logic,
              Translated from the French by Moses Klein and revised by the
              author},
 PUBLISHER = {Springer-Verlag, New York},
      YEAR = {2000},
     PAGES = {xxxii+443},
      ISBN = {0-387-98655-3},
   MRCLASS = {03Cxx (03-02 03C07 03C45)},
  MRNUMBER = {1757487 (2001a:03072)},
       DOI = {10.1007/978-1-4419-8622-1},
       URL = {http://dx.doi.org/10.1007/978-1-4419-8622-1},
}
		


@article {GH-Dependent,
    AUTHOR = {G{\"u}naydin, Ayhan and Hieronymi, Philipp},
     TITLE = {Dependent pairs},
   JOURNAL = {J. Symbolic Logic},
  FJOURNAL = {Journal of Symbolic Logic},
    VOLUME = {76},
      YEAR = {2011},
    NUMBER = {2},
     PAGES = {377--390},
      ISSN = {0022-4812},
     CODEN = {JSYLA6},
   MRCLASS = {03C64},
  MRNUMBER = {2830406 (2012f:03058)},
MRREVIEWER = {Jonathan Kirby},
       DOI = {10.2178/jsl/1305810753},
       URL = {http://dx.doi.org/10.2178/jsl/1305810753},
}

@book {Ayhan-thesis,
    AUTHOR = {Gunaydin, Ayhan},
     TITLE = {Model theory of fields with multiplicative groups},
      NOTE = {Thesis (Ph.D.)--University of Illinois at Urbana-Champaign},
 PUBLISHER = {ProQuest LLC, Ann Arbor, MI},
      YEAR = {2008},
     PAGES = {114},
      ISBN = {978-0549-90886-9},
   MRCLASS = {Thesis},
  MRNUMBER = {2712584},
       URL =
              {http://gateway.proquest.com.proxy2.library.illinois.edu/openurl?url_ver=Z39.88-2004&rft_val_fmt=info:ofi/fmt:kev:mtx:dissertation&res_dat=xri:pqdiss&rft_dat=xri:pqdiss:3337756},
}
		
@book{Simon-Book,
  title={A guide to NIP theories},
  SERIES = {Lecture Notes in Logic},
  author={Simon, Pierre},
  volume={44},
  year={2015},
  publisher={Cambridge University Press}
}

@incollection {CSV,
    AUTHOR = {Chaudhuri, Swarat and Sankaranarayanan, Sriram and Vardi,
              Moshe Y.},
     TITLE = {Regular real analysis},
 BOOKTITLE = {2013 28th {A}nnual {ACM}/{IEEE} {S}ymposium on {L}ogic in
              {C}omputer {S}cience ({LICS} 2013)},
     PAGES = {509--518},
 PUBLISHER = {IEEE Computer Soc., Los Alamitos, CA},
      YEAR = {2013},
   MRCLASS = {68Q45 (03D78)},
  MRNUMBER = {3323837},
}

@article {Shelahsurvey,
    AUTHOR = {Shelah, Saharon},
     TITLE = {Classification of first order theories which have a structure
              theorem},
   JOURNAL = {Bull. Amer. Math. Soc. (N.S.)},
  FJOURNAL = {American Mathematical Society. Bulletin. New Series},
    VOLUME = {12},
      YEAR = {1985},
    NUMBER = {2},
     PAGES = {227--232},
      ISSN = {0273-0979},
     CODEN = {BAMOAD},
   MRCLASS = {03C45},
  MRNUMBER = {776474},
MRREVIEWER = {John T. Baldwin},
       DOI = {10.1090/S0273-0979-1985-15354-6},
       URL = {http://dx.doi.org/10.1090/S0273-0979-1985-15354-6},
}
		
@article {TV-local,
    AUTHOR = {Toffalori, Carlo and Vozoris, Kathryn},
     TITLE = {Notes on local o-minimality},
   JOURNAL = {MLQ Math. Log. Q.},
  FJOURNAL = {MLQ. Mathematical Logic Quarterly},
    VOLUME = {55},
      YEAR = {2009},
    NUMBER = {6},
     PAGES = {617--632},
      ISSN = {0942-5616},
   MRCLASS = {03C64},
  MRNUMBER = {2582162},
MRREVIEWER = {H. Dugald Macpherson},
       DOI = {10.1002/malq.200810016},
       URL = {http://dx.doi.org/10.1002/malq.200810016},
}
	

@article {ConantPillay,
    AUTHOR = {Gabriel Conant and Pillay, Anand},
     TITLE = {Stable groups and expansions of $(\mathbb{Z},+,0)$},
   JOURNAL = {Preprint},
 VOLUME = {arXiv:1601.05692},
       URL = {http://arxiv.org/abs/1601.05692},
        YEAR = {2016},
}

@article {Peterzil-Reducts,
    AUTHOR = {Peterzil, Ya'acov},
     TITLE = {Reducts of some structures over the reals},
   JOURNAL = {J. Symbolic Logic},
  FJOURNAL = {The Journal of Symbolic Logic},
    VOLUME = {58},
      YEAR = {1993},
    NUMBER = {3},
     PAGES = {955--966},
      ISSN = {0022-4812},
   MRCLASS = {03C50 (03C60 14P10)},
  MRNUMBER = {1242049},
MRREVIEWER = {Fuxing Shen},
       DOI = {10.2307/2275107},
       URL = {http://dx.doi.org/10.2307/2275107},
}
	



@article {FH-ZinDC,
    AUTHOR = {Fornasiero, Antongiulio and Hieronymi, Philipp},
     TITLE = {A fundamental dichotomy for definably complete expansions of
              ordered fields},
   JOURNAL = {J. Symb. Log.},
  FJOURNAL = {Journal of Symbolic Logic},
    VOLUME = {80},
      YEAR = {2015},
    NUMBER = {4},
     PAGES = {1091--1115},
      ISSN = {0022-4812},
   MRCLASS = {03C64},
  MRNUMBER = {3436360},
       DOI = {10.1017/jsl.2014.10},
       URL = {http://dx.doi.org/10.1017/jsl.2014.10},
}

@book {Heinonen,
    AUTHOR = {Heinonen, Juha},
     TITLE = {Lectures on analysis on metric spaces},
    SERIES = {Universitext},
 PUBLISHER = {Springer-Verlag, New York},
      YEAR = {2001},
     PAGES = {x+140},
      ISBN = {0-387-95104-0},
   MRCLASS = {30C65 (28A75 28A78 46E35)},
  MRNUMBER = {1800917},
MRREVIEWER = {Christopher Bishop},
       DOI = {10.1007/978-1-4613-0131-8},
       URL = {https://doi-org.proxy2.library.illinois.edu/10.1007/978-1-4613-0131-8},
}

@article {Gromov-poly,
    AUTHOR = {Gromov, Mikhael},
     TITLE = {Groups of polynomial growth and expanding maps},
   JOURNAL = {Inst. Hautes \'Etudes Sci. Publ. Math.},
  FJOURNAL = {Institut des Hautes \'Etudes Scientifiques. Publications
              Math\'ematiques},
    NUMBER = {53},
      YEAR = {1981},
     PAGES = {53--73},
      ISSN = {0073-8301},
   MRCLASS = {53C20 (22E40 58F15)},
  MRNUMBER = {623534},
MRREVIEWER = {J. A. Wolf},
       URL = {http://www.numdam.org.proxy2.library.illinois.edu/item?id=PMIHES_1981__53__53_0},
}
		

@article {Tits,
    AUTHOR = {Tits, J.},
     TITLE = {Free subgroups in linear groups},
   JOURNAL = {J. Algebra},
  FJOURNAL = {Journal of Algebra},
    VOLUME = {20},
      YEAR = {1972},
     PAGES = {250--270},
      ISSN = {0021-8693},
   MRCLASS = {20.75},
  MRNUMBER = {0286898},
MRREVIEWER = {B. A. F. Wehrfritz},
       DOI = {10.1016/0021-8693(72)90058-0},
       URL = {https://doi-org.proxy2.library.illinois.edu/10.1016/0021-8693(72)90058-0},
}

@article {Miller-powers,
    AUTHOR = {Miller, Chris},
     TITLE = {Expansions of the real field with power functions},
   JOURNAL = {Ann. Pure Appl. Logic},
  FJOURNAL = {Annals of Pure and Applied Logic},
    VOLUME = {68},
      YEAR = {1994},
    NUMBER = {1},
     PAGES = {79--94},
      ISSN = {0168-0072},
   MRCLASS = {03C65 (03C10 03C62)},
  MRNUMBER = {1278550},
MRREVIEWER = {A. J. Wilkie},
       DOI = {10.1016/0168-0072(94)90048-5},
       URL = {https://doi-org.proxy2.library.illinois.edu/10.1016/0168-0072(94)90048-5},
}


@article {HN-distal,
    AUTHOR = {Hieronymi, Philipp and Nell, Travis},
     TITLE = {Distal and non-distal pairs},
   JOURNAL = {J. Symb. Log.},
  FJOURNAL = {The Journal of Symbolic Logic},
    VOLUME = {82},
      YEAR = {2017},
    NUMBER = {1},
     PAGES = {375--383},
      ISSN = {0022-4812},
   MRCLASS = {03C64 (03C45)},
  MRNUMBER = {3631293},
MRREVIEWER = {Alfred Dolich},
       DOI = {10.1017/jsl.2016.28},
       URL = {https://doi-org.proxy2.library.illinois.edu/10.1017/jsl.2016.28},
}

@article {HW-Monadic,
    AUTHOR = {Hieronymi, Philipp and Walsberg, Erik},
     TITLE = {Interpreting the monadic second order theory of one successor in expansions of the real line},
   JOURNAL = {Israel J. Math.},
  FJOURNAL = {Israel Journal of Mathematics},
    VOLUME = {to appear, arXiv:1601.04555},
      YEAR = {2016},
}

@article {FHW-Compact,
    AUTHOR = {Fornasiero, Antongiulio and Hieronymi, Philipp and Walsberg, Erik},
     TITLE = {How to avoid a compact set},
    fjournal = "Advances in Mathematics",
    journal = {Adv. Math.},
    volume = "317",
    number = "",
    pages = "758-785",
    year = "2017",
}
		
@article {EGH,
    AUTHOR = {Eleftheriou, Pantelis E. and G{\"u}nayd{\i}n, Ayhan and Hieronymi, Philipp},
     TITLE = {Structure theorems in tame expansions of o-minimal structures by a dense predicate},
   JOURNAL = {Preprint},
 VOLUME = {arXiv:1510.03210},
        YEAR = {2015},

}

@book{kennard2015unsolved,
  title={Unsolved Problems in Mathematics},
  author={Kennard, F.},
  isbn={9781312938113},
  url={https://books.google.com/books?id=OaNsCQAAQBAJ},
  year={2015},
  publisher={LULU Press}
}

@article {Pila,
    AUTHOR = {Pila, Jonathan},
     TITLE = {O-minimality and the {A}ndr\'e-{O}ort conjecture for {$\Bbb
              C^n$}},
   JOURNAL = {Ann. of Math. (2)},
  FJOURNAL = {Annals of Mathematics. Second Series},
    VOLUME = {173},
      YEAR = {2011},
    NUMBER = {3},
     PAGES = {1779--1840},
      ISSN = {0003-486X},
     CODEN = {ANMAAH},
   MRCLASS = {11G18 (03C64 11U09 14G35)},
  MRNUMBER = {2800724},
MRREVIEWER = {Alexandra Shlapentokh},
       DOI = {10.4007/annals.2011.173.3.11},
       URL = {http://dx.doi.org/10.4007/annals.2011.173.3.11},
}
	

@article {Hrushovski,
    AUTHOR = {Hrushovski, Ehud},
     TITLE = {The {M}ordell-{L}ang conjecture for function fields},
   JOURNAL = {J. Amer. Math. Soc.},
  FJOURNAL = {Journal of the American Mathematical Society},
    VOLUME = {9},
      YEAR = {1996},
    NUMBER = {3},
     PAGES = {667--690},
      ISSN = {0894-0347},
   MRCLASS = {11U09 (03C60 11G10 14G99)},
  MRNUMBER = {1333294},
MRREVIEWER = {Anand Pillay},
       DOI = {10.1090/S0894-0347-96-00202-0},
       URL = {http://dx.doi.org/10.1090/S0894-0347-96-00202-0},
}


@article {ShelahGur,
    AUTHOR = {Gurevich, Yuri and Shelah, Saharon},
     TITLE = {Monadic theory of order and topology in {${\rm ZFC}$}},
   JOURNAL = {Ann. Math. Logic},
  FJOURNAL = {Annals of Mathematical Logic},
    VOLUME = {23},
      YEAR = {1982},
    NUMBER = {2-3},
     PAGES = {179--198 (1983)},
      ISSN = {0003-4843},
     CODEN = {AMLOAD},
   MRCLASS = {03C85 (03C65 03F25 03F30 06A05 54A35)},
  MRNUMBER = {701125},
MRREVIEWER = {Alan Mekler},
       DOI = {10.1016/0003-4843(82)90004-3},
       URL = {http://dx.doi.org/10.1016/0003-4843(82)90004-3},
}
	

@article {vdDG-groups,
    AUTHOR = {Dries, Lou van den and G{\"u}nayd{\i}n, Ayhan},
     TITLE = {The fields of real and complex numbers with a small
              multiplicative group},
   JOURNAL = {Proc. London Math. Soc. (3)},
  FJOURNAL = {Proceedings of the London Mathematical Society. Third Series},
    VOLUME = {93},
      YEAR = {2006},
    NUMBER = {1},
     PAGES = {43--81},
      ISSN = {0024-6115},
     CODEN = {PLMTAL},
   MRCLASS = {03C60 (03C10 03C35 03C64 03C98 13L05)},
  MRNUMBER = {2235481},
MRREVIEWER = {Ivo Herzog},
       DOI = {10.1017/S0024611506015747},
       URL = {http://dx.doi.org/10.1017/S0024611506015747},
}
	
		
@article {Erin,
    AUTHOR = {Caulfield, Erin},
     TITLE = {On expansions of the real field by complex subgroups},
   JOURNAL = {Preprint},
 VOLUME = {arXiv:1602.01142},
        YEAR = {2016},
}

@incollection {Anandquote,
    AUTHOR = {Pillay, Anand},
     TITLE = {Model  Theory},
 BOOKTITLE = {Logic  and  Philosophy  Today, a special issue  of  Journal  of  the  Indian  Council  of  Philosophical  Research,  vol.   XXVII,
January-March 2010},
     PAGES = {127--142},
}


@article{DG,
	AUTHOR = {Dolich, Alfred and Goodrick, John},
	TITLE = {Strong theories of ordered abelian groups},
	JOURNAL = {arXiv:1511.08274},
    YEAR = {2015}
}

@article {BMPW,
    AUTHOR = {Blossier, Thomas and Martin-Pizarro, Amador and Wagner, Frank
              O.},
     TITLE = {\`{A} la recherche du tore {P}erdu},
   JOURNAL = {J. Symb. Log.},
  FJOURNAL = {Journal of Symbolic Logic},
    VOLUME = {81},
      YEAR = {2016},
    NUMBER = {1},
     PAGES = {1--31},
      ISSN = {0022-4812},
   MRCLASS = {03C45},
  MRNUMBER = {3480971},
       DOI = {10.1017/jsl.2015.69},
       URL = {http://dx.doi.org/10.1017/jsl.2015.69},
}




@article {Belegradek-Zilber,
    AUTHOR = {Belegradek, Oleg and Zilber, Boris},
     TITLE = {The model theory of the field of reals with a subgroup of the
              unit circle},
   JOURNAL = {J. Lond. Math. Soc. (2)},
  FJOURNAL = {Journal of the London Mathematical Society. Second Series},
    VOLUME = {78},
      YEAR = {2008},
    NUMBER = {3},
     PAGES = {563--579},
      ISSN = {0024-6107},
   MRCLASS = {03C60 (11U09)},
  MRNUMBER = {2456892},
MRREVIEWER = {David A. Pierce},
       DOI = {10.1112/jlms/jdn037},
       URL = {https://doi-org.proxy2.library.illinois.edu/10.1112/jlms/jdn037},
}
		

@article {PPS-linear,
    AUTHOR = {Peterzil, Y. and Pillay, A. and Starchenko, S.},
     TITLE = {Linear groups definable in o-minimal structures},
   JOURNAL = {J. Algebra},
  FJOURNAL = {Journal of Algebra},
    VOLUME = {247},
      YEAR = {2002},
    NUMBER = {1},
     PAGES = {1--23},
      ISSN = {0021-8693},
   MRCLASS = {03C64 (20G15)},
  MRNUMBER = {1873380},
MRREVIEWER = {H. Dugald Macpherson},
       DOI = {10.1006/jabr.2001.8861},
       URL = {https://doi-org.proxy2.library.illinois.edu/10.1006/jabr.2001.8861},
}
		

@article {PS-Dichotomy,
    AUTHOR = {Peterzil, Ya'acov and Starchenko, Sergei},
     TITLE = {A trichotomy theorem for o-minimal structures},
   JOURNAL = {Proc. London Math. Soc. (3)},
  FJOURNAL = {Proceedings of the London Mathematical Society. Third Series},
    VOLUME = {77},
      YEAR = {1998},
    NUMBER = {3},
     PAGES = {481--523},
      ISSN = {0024-6115},
     CODEN = {PLMTAL},
   MRCLASS = {03C45 (03C40 03C60 12L12)},
  MRNUMBER = {1643405},
MRREVIEWER = {O. V. Belegradek},
       DOI = {10.1112/S0024611598000549},
       URL = {http://dx.doi.org/10.1112/S0024611598000549},
}
	


@incollection {Louquote,
    AUTHOR = {Dries, Lou van den},
     TITLE = {o-minimal structures and real analytic geometry},
 BOOKTITLE = {Current developments in mathematics, 1998 ({C}ambridge, {MA})},
     PAGES = {105--152},
 PUBLISHER = {Int. Press, Somerville, MA},
      YEAR = {1999},
   MRCLASS = {03C64 (03C60 14P15)},
  MRNUMBER = {1772324},
MRREVIEWER = {Piotr L. Kowalski},
}

		
@ARTICLE{CS,
   author = {{Chernikov}, A. and {Starchenko}, S.},
    title = "{Regularity lemma for distal structures}",
  journal = {Journal of the European Mathematical Society},
archivePrefix = "arXiv",
   eprint = {1507.01482},
 primaryClass = "math.LO",
 keywords = {Mathematics - Logic, Mathematics - Combinatorics, Primary 03C45, 03C98, 05C35, 05C69, 05D10, 05C25, Secondary 14P10, 03C64},
     year = 2015,
    month = jul,
   adsurl = {http://adsabs.harvard.edu/abs/2015arXiv150701482C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}





